Fractional Euler Limits and Their Applications

Generalisations of the classical Euler formula to the setting of fractional calculus are discussed. Compound interest and fractional compound interest serve as motivation. Connections to fractional master equations are highlighted. An application to the Schlogl reactions with Mittag-Leffler waiting times is described.

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 










